A new analysis of fine-structure constant measurements and modelling errors from quasar absorption lines

We present an analysis of 23 absorption systems along the lines of sight towards 18 quasars in the redshift range of $0.4 \leq z_{abs} \leq 2.3$ observed on the Very Large Telescope (VLT) using the Ultraviolet and Visual Echelle Spectrograph (UVES). Considering both statistical and systematic error contributions we find a robust estimate of the weighted mean deviation of the fine-structure constant from its current, laboratory value of $\Delta\alpha/\alpha=\left(0.22\pm0.23\right)\times10^{-5}$, consistent with the dipole variation reported in Webb et al. and King et al. This paper also examines modelling methodologies and systematic effects. In particular we focus on the consequences of fitting quasar absorption systems with too few absorbing components and of selectively fitting only the stronger components in an absorption complex. We show that using insufficient continuum regions around an absorption complex causes a significant increase in the scatter of a sample of $\Delta\alpha/\alpha$ measurements, thus unnecessarily reducing the overall precision. We further show that fitting absorption systems with too few velocity components also results in a significant increase in the scatter of $\Delta\alpha/\alpha$ measurements, and in addition causes $\Delta\alpha/\alpha$ error estimates to be systematically underestimated. These results thus identify some of the potential pitfalls in analysis techniques and provide a guide for future analyses.

==> README_supplementary_material_online.txt <==
%auto-ignore
supplementary_material_online.tar.gz contains two directories:

fits/        - .13 files with Voigt profile fits to absorpton systems used as input files for VPFIT. These files have the naming convention of [QSO_Name]_[absorption redshift]_[model name].13

vpfit_files/ - VPFIT setup files including program parameters used by VPFIT.


Directory tree of supplementary_material_online.tar.gz is printed below.

.
├── fits
│   ├── J000344m232355
│   │   ├── J000344m232355_zabs0.452_best.13
│   │   ├── J000344m232355_zabs0.452_i.13
│   │   ├── J000344m232355_zabs0.452_ii.13
│   │   ├── J000344m232355_zabs2.185_i.13
│   │   └── J000344m232355_zabs2.187_i.13
│   ├── J000448m415728
│   │   ├── J000448m415728_zabs1.542_best.13
│   │   ├── J000448m415728_zabs1.542_i.13
│   │   ├── J000448m415728_zabs1.542_ii.13
│   │   ├── J000448m415728_zabs2.168_best.13
│   │   ├── J000448m415728_zabs2.168_i.13
│   │   ├── J000448m415728_zabs2.168_ii.13
│   │   ├── J000448m415728_zabs2.302_best.13
│   │   ├── J000448m415728_zabs2.302_i.13
│   │   └── J000448m415728_zabs2.302_ii.13
│   ├── J011143m350300
│   │   ├── J011143m350300_zabs1.182_best.13
│   │   ├── J011143m350300_zabs1.182_i.13
│   │   ├── J011143m350300_zabs1.182_ii.13
│   │   ├── J011143m350300_zabs1.350_best.13
│   │   ├── J011143m350300_zabs1.350_i.13
│   │   └── J011143m350300_zabs1.350_ii.13
│   ├── J012417m374423
│   │   ├── J102417m374423_zabs0.822_best.13
│   │   ├── J102417m374423_zabs0.822_i.13
│   │   ├── J102417m374423_zabs0.822_ii.13
│   │   ├── J102417m374423_zabs0.859_best.13
│   │   ├── J102417m374423_zabs0.859_i.13
│   │   ├── J102417m374423_zabs0.859_ii.13
│   │   ├── J102417m374423_zabs1.243_best.13
│   │   ├── J102417m374423_zabs1.243_i.13
│   │   └── J102417m374423_zabs1.243_ii.13
│   ├── J024008m230915
│   │   ├── J024008m230915_zabs1.635_best.13
│   │   ├── J024008m230915_zabs1.635_i.13
│   │   ├── J024008m230915_zabs1.635_ii.13
│   │   ├── J024008m230915_zabs1.637_best.13
│   │   ├── J024008m230915_zabs1.637_i.13
│   │   ├── J024008m230915_zabs1.637_ii.13
│   │   ├── J024008m230915_zabs1.657_best.13
│   │   ├── J024008m230915_zabs1.657_i.13
│   │   └── J024008m230915_zabs1.657_ii.13
│   ├── J045523m421617
│   │   ├── J045523m421617_zabs0.908_best.13
│   │   ├── J045523m421617_zabs0.908_i.13
│   │   ├── J045523m421617_zabs0.908_ii.13
│   │   ├── J045523m421617_zabs1.858_best.13
│   │   ├── J045523m421617_zabs1.858_i.13
│   │   └── J045523m421617_zabs1.858_ii.13
│   ├── J13447m103541
│   │   ├── J1344227m103541_zabs0.873_best.13
│   │   ├── J1344227m103541_zabs0.873_i.13
│   │   ├── J1344227m103541_zabs0.873_ii.13
│   │   ├── J1344227m103541_zabs1.278_best.13
│   │   ├── J1344227m103541_zabs1.278_i.13
│   │   ├── J1344227m103541_zabs1.278_ii.13
│   │   ├── J1344227m103541_zabs1.915_best.13
│   │   ├── J1344227m103541_zabs1.915_i.13
│   │   └── J1344227m103541_zabs1.915_ii.13
│   ├── J135038m251216
│   │   ├── J135038m251216_zabs1.439_best.13
│   │   ├── J135038m251216_zabs1.439_i.13
│   │   └── J135038m251216_zabs1.439_ii.13
│   ├── J212912m153841
│   │   └── J212912m153841_zabs2.022_i.13
│   └── J222006m280323
│       ├── J222006m280323_zabs0.942_best.13
│       ├── J222006m280323_zabs0.942_i.13
│       ├── J222006m280323_zabs0.942_ii.13
│       ├── J222006m280323_zabs1.556_best.13
│       ├── J222006m280323_zabs1.556_i.13
│       └── J222006m280323_zabs1.556_ii.13
├── README_supplementary_material_online.txt
├── supplementary_material_online.tar.gz
└── vpfit_files
    ├── atom.dat
    └── vp_setup.dat

12 directories, 67 files


==> vpfit_files/atom.dat <==
%auto-ignore
#q
??    1215.6701000 0.416400  6.265E8  1.00 Unidentified ion!! MUST BE HERE
>>    1215.6701000 0.416400  6.265E8  1.00
<<    1215.6701000 0.416400  6.265E8  1.00 
<>    1215.6701000 0.416400  6.265E8  1.00 
__    1215.6701000 0.416400  6.265E8  1.00
H I   1215.6700000 0.416400  6.265E8  1.0079 Morton compilation, 2 cpts sep by 1.3 km/s
H I   1025.7200000 0.079100  1.897E8     
H I    972.5370000 0.028990  8.126E7     
H I    949.7430000 0.013940  7.640E7     
H I    937.8030000 0.007799  4.423E7     
H I    930.7480000 0.004814  1.236E7   Aki only
H I    926.2260000 0.003183  8.249E6
H I    923.1500000 0.002216  5.782E6
H I    920.9630000 0.001605  4.208E6
H I    919.3520000 0.001201  3.158E6
H I    918.1290000 0.000921  2.430E6
H I    917.1810000 0.000723  1.910E6
H I    916.4290000 0.000577  1.529E6
H I    915.8240000 0.000469  1.243E6
H I    915.3290000 0.000386  1.024E6
H I    914.9190000 0.000321  8.533E5
H I    914.5760000 0.000270  7.186E5
H I    914.2860000 0.000230  6.109E5
H I    914.0390000 0.000197  5.237E5
H I    913.8260000 0.000170  4.523E5
H I    913.6410000 0.000148  3.933E5
H I    913.4800000 0.000129  3.443E5
H I    913.3390000 0.000114  3.030E5
H I    913.2150000 0.000101  2.679E5
H I    913.1040000 0.000089  2.382E5
H I    913.0060000 0.000080  2.127E5
H I    912.9180000 0.000071  1.907E5
H I    912.8390000 0.000064  1.716E5
H I    912.7680000 0.000058  1.550E5
H I    912.7030000 0.000053  1.405E5
H I    912.6450000 0.000048  1.277E5
H I2  6564.6230000 0.695800  6.465E7    n=2 level
H I2  4862.6880000 0.121800  2.062E7
H I2  4341.6900000 0.044370  9.425E6
D I   1215.3390000 0.416500  6.270E8    Morton values
D I   1025.4430000 0.079100  1.898E8      
D I    972.2720000 0.029010  8.132E7      
D I    949.4840000 0.013950  7.646E7      
D I    937.5480000 0.007808  4.127E7      
D I    930.4950000 0.004817  1.237E7    Morton Aki only
D I    925.9730000 0.003184  8.256E6      
D I    922.8990000 0.002216  5.782E6      
D I    920.7120000 0.001605  4.208E6      
D I    919.1020000 0.001201  3.158E6      
D I    917.8790000 0.000921  2.430E6      
D I    916.9310000 0.000723  1.910E6      
D I    916.1790000 0.000577  1.529E6      
D I    915.5750000 0.000469  1.243E6      
D I    915.0800000 0.000386  1.024E6      
HeI    584.334     0.285000  2.000E8  4.002602   VBT
HeI    537.0296    0.075200  2.000E8
HeI    522.2128    0.030700  2.000E8
HeI    515.6165    0.015400  2.000E8
HeII   303.7822    0.416000  6.270E8  4.002602   VBT
HeII   256.317     0.079000  1.897E8
BeII  3131.3270000 0.338200  1.150E8   M91
BeII  3131.9730000 0.169000  1.150E8   M91
BeII  1036.3190000 0.026730  1.788E8   M91
BeII  1036.2990000 0.053450  1.788E8   M91
B II  1362.4610000 1.010000  1.210E9   M91
C I    945.1930000 0.272600  6.783E8   M91 Aki
C I   1139.7930000 0.013960  2.389E7   M91 Aki
C I   1155.8090000 0.017250  2.870E7   M91 Aki
C I   1157.1860000 0.549500  9.125E8   M91 Aki
C I   1157.9100000 0.021780  3.612E7   M91 Aki
C I   1188.8330000 0.016760  2.637E7   M91 Aki
C I   1193.0310000 0.044470  1.302E8   M91
C I   1193.9960000 0.009407  1.467E7   M91 Aki
C I   1260.7360000 0.039370  1.868E8   M91
C I   1276.4830000 0.004502  8.790E7   M91
C I   1277.2450000 0.096650  2.590E8   M91
C I   1280.1350000 0.024320  1.063E8   M91
C I   1328.8330000 0.058040  2.203E8   M91
C I   1560.3090000 0.080410  1.321E8   M91 CI=ci+(1/3ci*+)+(1/5ci**+) if f.s.+ used
C I   1656.9280000 0.140500  3.410E8   M91 CI=ci+(1/3ci*+)+(1/5ci**+) if f.s.+ used
C I*  1560.6820000 0.060300  1.321E8   M91
C I*  1560.7090000 0.020100  1.321E8   M91
C I*  1656.2670000 0.058570  3.415E8   M91
C I*  1657.3790000 0.035120  3.410E8   M91
C I*  1657.9070000 0.046810  3.408E8   M91
C I** 1561.3400000 0.020500  1.321E8   M91
C I** 1561.3670000 0.000804  1.321E8   M91
C I** 1561.4380000 0.067500  1.319E8   M91
C I** 1657.0080000 0.105400  3.415E8   M91
C I** 1658.1210000 0.035110  3.410E8   M91
C I*+ 1560.6820000 0.060300  1.321E8   M91
C I*+ 1560.7090000 0.020100  1.321E8   M91
C I*+ 1560.3090000 0.026800  4.403E7   M91CI scaled by 1/3
C I*+ 1656.9280000 0.046800  1.137E8   M91CI scaled by 1/3
C I*+ 1656.2670000 0.058570  3.415E8   M91 CI*=ci*+ + 3/5ci**+ if f.s.+ used
C I*+ 1657.3790000 0.035120  3.410E8   M91
C I*+ 1657.9070000 0.046810  3.408E8   M91
C I**+1561.3400000 0.020500  1.321E8   M91
C I**+1561.3670000 0.000804  1.321E8   M91
C I**+1561.4380000 0.067500  1.319E8   M91
C I**+1560.3090000 0.016080  2.642E7   M91CI scaled by 1/5
C I**+1560.6820000 0.036180  7.926E7   M91CI* scaled by 3/5
C I**+1560.7090000 0.012060  7.926E7   M91CI* scaled by 3/5
C I**+1656.9280000 0.028100  6.820E7   M91CI scaled by 1/5
C I**+1656.2670000 0.035142  2.050E8   M91CI* scaled by 3/5
C I**+1657.3790000 0.021070  2.050E8   M91CI* scaled by 3/5
C I**+1657.9070000 0.028086  2.050E8   M91CI* scaled by 3/5
C I**+1657.0080000 0.105400  3.415E8   M91
C I**+1658.1210000 0.035110  3.410E8   M91
C II  1334.5323000 0.127800  2.870E8   M 91 g (Morton 91 APJS)
C II  1036.3367000 0.123100  2.290E9   M 91 g
C II* 1335.7077000 0.114900  2.864E8   M 91 g
C II* 1335.6627000 0.012770  2.870E8   M 91 g
C II* 1037.0182000 0.123000  2.290E9   M 91 g
C III  977.0200000 0.762000  1.775E9   M 91 g
C IV  1548.2036000 0.190800  2.654E8   12.0107  215.0     M91
C IV  1550.7807000 0.095220  2.641E8   12.0107  124.0  M91*Changed to Dzuba et al. value
N I   1200.7100000 0.044200  2.000E8
N I   1200.2230000 0.088500  2.000E8
N I   1199.5500000 0.133000  2.000E8
N I   1134.9800000 0.040200  2.000E8
N I   1134.4150000 0.026800  2.000E8
N I   1134.1650000 0.013400  2.000E8
N I    965.0410000 0.005020  2.000E8
N I    964.6260000 0.010000  2.000E8
N I    963.9900000 0.015100  2.000E8
N II  1083.9900000 0.101000  3.200E8
N II   915.6120000 0.148000  2.000E8
N III  989.7990000 0.106600  4.352E8   M91 see also MN 260, L11, 1993
N V   1238.8210000 0.157000  3.411E8   M91
N V   1242.8040000 0.078230  3.378E8   M91
O I   1302.1685000 0.048870  5.750E8   M91
O I   1355.5977000 1.248e-6  4.530E3   15.9994  M 91
O I   1039.2300000 0.009197  1.888E8   M91
O I   1026.4760000 0.002460  5.303E7   M91 plus two much weaker
O I   1025.7620000 0.020300  1.007E8   M91 BLEND OF 3 LINES
O I    988.7730000 0.042760  2.000E8
O I    988.6550000 0.007640  2.000E8
O I    988.5780000 0.000510  2.000E8
O I    976.4480000 0.003300  2.000E8
O I    971.7380000 0.014800  2.000E8
O I    950.8846000 1.571e-3  3.876E7  M 91 g
O I    948.6855000 6.446e-3  2.900E7  M 91 g sum 3
O I    937.8405000 8.722e-4  1.102E7  M 91
O I    936.6295000 3.735e-3  1.704E7  M 91 sum 3
O I*  1304.8580000 0.048500  1.300E8
O I** 1306.0290000 0.048500  4.100E7
O II   834.4655000 0.132000  2.000E8  VBT
O II   833.3294000 0.088600  2.000E8  VBT
O II   832.7572000 0.044400  2.000E8  VBT
O III  832.9270000 0.107000  2.000E8  VBT
O III  702.3320000 0.137000  2.000E8  VBT
O IV   787.7110000 0.110000  2.000E8  VBT
O VI  1031.9270000 0.130000  4.090E8
O VI  1037.6160000 0.064800  4.020E8
NeVIII 780.3240000 0.050500  1.000E8  VBT
NeVIII 770.4090000 0.103000  1.000E8  VBT
NaI   5891.5830000 0.655000  6.300E7
NaI   5897.5580000 0.327000  6.280E7
NaI   3303.3200000 0.013400  2.000E8
NaI   3303.9300000 0.006700  2.000E8
MgI   1827.9350000 0.023900  2.000E8 24.3050
MgI   1747.7937000 0.009343  6.800E6 24.3050  M 91
MgI   1707.061000  0.004142  3.160E6 24.3050  M 91
MgII  1239.9253000 0.000640  5.802E5 24.3050  Fitzpatrick ApJL482,199 (M91 0.00027)
MgII  1240.3947000 0.000320  5.796E5 24.3050  Fitzpatrick ApJL482,199 (M91 0.00013) 19.5.99
MgX    624.9500000 0.041000  2.000E8 24.3050  VBT
MgX    609.7900000 0.084200  2.000E8 24.3050  VBT
AlI   3945.1220000 0.116934  2.000E8  
AlI   3083.0480000 0.177427  2.000E8
AlI   2367.7762000 0.105600  7.605E7  M 91 g
AlI   2264.1637000 0.089210  7.166E7  M 91 g
SiI   2515.0730000 0.162000  2.000E8
SiI   1845.5200000 0.229000  2.000E8
SiI   1631.1705000 0.205100  1.714E8  M 91
SiI   1562.0020000 0.375800  3.425E8  M 91
SiII  1304.3702000 0.094000  1.720E9   M91 
SiII  1260.4220000 1.007000  2.533E9   M91
SiII  1193.2900000 0.499100  3.495E9   M91
SiII  1190.4160000 0.250200  3.503E9   M91  
SiII  1020.6990000 0.028280  6.680E8   M91
SiII   989.8730000 0.133000  6.673E8   M91
SiII^ 1531.1831000 0.022960  1.960E9   M 91 g
SiII^ 1307.6365000 0.147000  1.720E9   M 91 g
SiII^ 1263.3135000 1.005000  2.520E9   M 91 g
SiII^ 1194.0964000 0.748200  3.500E9   M 91 g
SiII* 1533.4310000 0.229300  1.960E9   M91  
SiII* 1309.2757000 0.146800  1.142E9   M 91 g
SiII* 1265.0020000 0.100400  2.533E9   M91
SiII* 1264.7380000 0.903400  2.512E9   M91
SiII* 1197.3940000 0.124300  3.495E9   M91
SiII* 1194.5000000 0.623300  3.503E9   M91
SiIII 1206.5000000 1.660000  2.590E9
P I   1774.9487000 0.154300  2.177E8   30.973762 M 91 g
P II  1532.5330000 0.007610  2.000E8
P II  1301.8740000 0.017250  2.263E7   M91
P II  1152.8180000 0.236100  3.950E8   M91
P II   963.8010000 1.458000  3.490E9   M91
P II   961.0410000 0.348900  8.400E8   M91
P III 1334.8130000 0.025290  5.659E7   M91
P III  998.0000000 0.111700  2.220E9   M91
P III  917.1180000 0.404900  4.792E9   M91
P III  913.9680000 0.203100  4.804E9   M91
P IV   950.6570000 1.710000  2.000E8
P V   1128.0080000 0.245000  2.000E8
P V   1117.9770000 0.495000  2.000E8
S I   1807.3110000 0.112000  2.000E8
S I   1473.9940000 0.078200  2.000E8
S I   1425.0300000 0.181000  2.000E8
S I   1295.6530000 0.108000  2.000E8
S II  1259.5180000 0.015900  2.000E8
S II  1253.8080000 0.010700  2.000E8
S II  1250.5830000 0.005350  2.000E8
S III 1190.2060000 0.022400  2.000E8
S III 1012.5040000 0.035500  2.000E8
S IV  1062.6710000 0.037700  2.000E8
S VI   944.5250000 0.210000  2.000E8
S VI   933.3760000 0.426000  2.000E8
ClI   1347.2396000 0.118600  5.088E8  35.4527 M 91 g
ArI   1066.6600000 0.059400  2.000E8
ArI   1048.2200000 0.230000  2.000E8
CaI   4227.9177000 1.750000  2.000E8
CaI   2722.4500000 0.200000  2.000E8
CaII  3934.7770000 0.688000  2.000E8
CaII  3969.5910000 0.341000  2.000E8
TiII  1910.9380000 0.098000  2.000E8  Wiese ApJ547,1182
TiII  1910.6090000 0.202000  2.000E8  Wiese
TiIII 1298.6970000 0.103000  2.000E8
CrII  2040.5690000 0.001470  2.000E8 51.996
CrII  2026.2686000 0.001300  2.000E8 51.996
CrII  2017.5690000 0.000115  2.000E8 51.996
CrII  2014.2700000 0.000127  2.000E8 51.996
CrII  2011.8160000 0.000506  2.000E8 51.996
MnII  1201.1180000 0.088090  5.702E8  M91
MnII  1199.3910000 0.105900  4.911E8  M91
MnII  1197.1840000 0.156600  5.670E8  M91
FeI   3720.9930000 0.041300  2.000E8 55.847
FeI   3021.5190000 0.111000  2.000E8 55.847
FeI   2967.7650000 0.043800  2.000E8 55.847
FeI   2719.8330000 0.119000  2.000E8 55.847
FeI   2523.6080000 0.279000  2.000E8
FeI   2501.8860000 0.049600  2.000E8
FeI   2484.0210000 0.557000  2.000E8
FeI   2463.3920000 0.053200  2.000E8
FeI   2167.4530000 0.150000  2.000E8
FeII  2367.5895925 0.000212  2.000E8 55.847      0.00 Nussbaumer pettini Storey 1982
FeII  2249.8768000 0.001821  4.138E6 55.847   Howk00, f:ApJLett, Nov10, 1994
FeII  1901.7730000 1.009e-4  2.327E5 M91
FeII  1588.6876000 1.239e-4  4.092E5 M91
FeII  1260.5330000 0.025000  2.000E8
FeII  1144.9390000 0.106000  2.000E8
FeII  1143.2260000 0.017700  2.000E8
FeII  1142.3660000 0.004200  2.000E8
FeII  1133.6650000 0.005500  2.000E8
FeII  1127.0980000 0.003000  2.000E8
FeII  1125.4480000 0.016000  2.000E8
FeII  1121.9750000 0.020200  2.000E8
FeII  1112.0480000 0.006290  2.000E8  Howk 00
FeII  1106.3620000 0.001500  2.000E8
FeII  1096.8770000 0.032400  2.000E8
FeII  1083.4200000 0.004060  2.000E8
FeII  1081.8750000 0.014000  2.000E8
FeII  1063.9718000 0.003718  2.000E8
FeII  1063.1760000 0.060000  2.000E8
FeII  1062.1520000 0.003800  2.000E8
FeII  1055.2620000 0.007514  2.000E8
FeIII 1122.5260000 0.162000  2.000E8
CoII  2059.4710000 0.007100  1.668E7   58.93320 Mullman  M91:0.012970
CoII  2026.4070000 0.012100  9.828E7   Mullman (1.03*1552) M91:0.060500
CoII  2012.1610000 0.038220  7.684E7   Mullman (3.27*1552) M91:0.046
CoII  1941.2900000 0.034300  1.717E8   Mullman etal ApJ 500,1064,'98  M91:0.075
CoII  1574.5450000 0.025200  2.156E8   Mullman  M91:0.08012
CoII  1572.6480000 0.012100  8.705E7   Mullman  M91:0.025100
CoII  1552.7500000 0.011690  4.137E7   Mullman  M91:0.01495
CoII  1480.9600000 0.011910  5.588E7   Mullman
CoII  1466.2100000 0.031100  1.500E8   Mullman
NiI   2320.7440000 0.685100  6.942E8   58.69    M 91
NiI   2311.6690000 0.376500  4.700E8   M 91
NiII  1703.4119017 0.012240  4.221E7   M 91 
NiII  1502.1480000 0.006000  3.932E7   M 91
NiII  1467.7560000 0.006300  5.269E7   M 91 
NiII  1467.2590000 0.009900  5.156E7   M 91 
NiII  1454.8420000 0.032300  1.877E8   Z98 M91 0.0595 
NiII  1393.3240000 0.022220  7.636E7   M 91 
NiII  1370.1320000 0.076900  6.975E8   Zsargo 98ApJ498,256 M91 0.130 
NiII  1317.2170000 0.146000  4.205E8   M91 (0.064? M91 rel -> Z98&F/L?)
CuII  1358.7730000 0.119600  5.650E8   M91
GeII  1602.4863000 0.134500  9.906E8   72.61   M 91
GaII  1414.4020000 1.800000  6.000E8   69.723  VBT
H2I   1108.1280000 0.001730  2.000E8   D84
H2I   1092.1950000 0.005960  2.000E8   MD76
H2I   1077.1380000 0.011900  2.000E8   MD76
H2I   1062.8830000 0.018200  2.000E8   MD76
H2I   1049.3660000 0.023500  2.000E8   MD76
H2I   1036.5460000 0.027100  2.000E8   MD76
H2I   1024.3640000 0.028800  2.000E8   MD76
H2I   1012.8220000 0.029700  2.000E8   MD76
H2I   1001.8260000 0.026600  2.000E8   MD76
H2I    991.3940000 0.025900  2.000E8   MD76
H2I    981.4410000 0.020400  2.000E8   MD76
H2I    971.9840000 0.019700  2.000E8   MD76
H2I    962.9780000 0.012900  2.000E8   MD76
H2I    954.4190000 0.013800  2.000E8   MD76
H2I    946.1700000 0.001100  2.000E8   MD76
H2I    938.4680000 0.009190  2.000E8   MD76
H2I    931.0630000 0.010200  2.000E8   MD76
H2I    923.9860000 0.005900  2.000E8   MD76
H2I    917.2450000 0.005870  2.000E8   MD76
H2I    914.8200000 0.003660  2.000E8   MD76
H2I    904.7090000 0.002480  2.000E8   MD76
H2I   1008.5530000 0.044800  2.000E8   MD76
H2I    985.6320000 0.069600  2.000E8   MD76
H2I    964.9880000 0.068800  2.000E8   MD76
H2I    946.4250000 0.062100  2.000E8   MD76
H2I    929.5340000 0.033900  2.000E8   MD76
H2I    914.3980000 0.024000  2.000E8   MD76
H2I    900.8040000 0.016200  2.000E8   MD76
H A   6564.6230000 1.000000  1.00000    For emission
H B   4862.6880000 1.000000  1.00000    For emission
H G   4341.6900000 1.000000  1.00000    For emission
N IIe 6585.4200000 1.000000  1.00000
N IIe 6549.9100000 0.333333  1.00000
O III 5008.2360000 1.000000  1.00000          
O III 4960.2940000 0.333333  1.00000          
S IIe 6718.0000000 1.000000  1.00000
S IIe 6731.0000000 1.000000  1.00000
C IVe 1549.1000000 1.000000  1.00000
MgIIe 2799.0000000 1.000000  1.00000
ZZI   1215.6700000 0.416400  6.265E8  1.0079 Morton compilation, 2 cpts sep by 1.3 km/s
ZzI   1215.6700000 0.416400  6.265E8  1.0079 Morton compilation, 2 cpts sep by 1.3 km/s
MgI    2026.4716298    0.012430    1.20E+008    26    87    
MgI    2026.4735372    0.011300    1.20E+008    25    87    
MgI    2026.4756281    0.089270    1.20E+008    24    87    
MgI    2852.9595910    0.201300    4.95E+008    26    86    
MgI    2852.9614070    0.183000    4.95E+008    25    86    
MgI    2852.9634200    1.445700    4.95E+008    24    86    
MgII    2796.3470457    0.067705    2.68E+008    26    211    
MgII    2796.3482690    0.025851    2.68E+008    25    211    
MgII    2796.3527840    0.035699    2.68E+008    25    211    
MgII    2796.3550990    0.486245    2.68E+008    24    211    
MgII    2803.5242094    0.033638    2.68E+008    26    120    
MgII    2803.5253140    0.012844    2.68E+008    25    120    
MgII    2803.5300040    0.017736    2.68E+008    25    120    
MgII    2803.5322972    0.241582    2.68E+008    24    120    
AlII    1670.7886100    1.740000    1.46E+009    26.98    270    
AlIII    1854.7089660    0.233103    2.00E+008    27    464    
AlIII    1854.7247040    0.325897    2.00E+008    27    464    
AlIII    1862.7803250    0.115926    2.00E+008    27    216    
AlIII    1862.7985810    0.162074    2.00E+008    27    216    
SiII    1526.7072550    0.004123    1.96E+009    30    50    
SiII    1526.7071150    0.006251    1.96E+009    29    50    
SiII    1526.7069637    0.122626    1.96E+009    28    50    
SiII    1808.0097601    0.000064    6.75E+006    30    520    
SiII    1808.0113560    0.000098    6.75E+006    29    520    
SiII    1808.0130660    0.001918    6.75E+006    28    520    
SiIV    1393.7563579    0.015903    9.20E+008    30    862    
SiIV    1393.7583084    0.024111    9.20E+008    29    862    
SiIV    1393.7604012    0.472986    9.20E+008    28    862    
SiIV    1402.7690098    0.007874    9.03E+008    30    346    
SiIV    1402.7710024    0.011938    9.03E+008    29    346    
SiIV    1402.7731402    0.234188    9.03E+008    28    346    
TiII    3067.2351837    0.002543    2.00E+008    50    791    
TiII    3067.2362673    0.002641    2.00E+008    49    791    
TiII    3067.2373961    0.036039    2.00E+008    48    791    
TiII    3067.2397316    0.003619    2.00E+008    47    791    
TiII    3067.2385371    0.004059    2.00E+008    46    791    
TiII    3073.8606027    0.006292    2.00E+008    50    677    
TiII    3073.8616926    0.006534    2.00E+008    49    677    
TiII    3073.8628278    0.089177    2.00E+008    48    677    
TiII    3073.8651766    0.008954    2.00E+008    47    677    
TiII    3073.8639753    0.010043    2.00E+008    46    677    
TiII    3230.1191252    0.003572    2.00E+008    50    673    
TiII    3230.1203251    0.003710    2.00E+008    49    673    
TiII    3230.1215753    0.050632    2.00E+008    48    673    
TiII    3230.1241619    0.005084    2.00E+008    47    673    
TiII    3230.1228389    0.005702    2.00E+008    46    673    
TiII    3242.9153410    0.012064    2.00E+008    50    541    
TiII    3242.9165729    0.012528    2.00E+008    49    541    
TiII    3242.9178562    0.170984    2.00E+008    48    541    
TiII    3242.9205126    0.017168    2.00E+008    47    541    
TiII    3242.9191540    0.019256    2.00E+008    46    541    
TiII    3384.7269676    0.018616    2.00E+008    50    396    
TiII    3384.7283564    0.019332    2.00E+008    49    396    
TiII    3384.7298032    0.263846    2.00E+008    48    396    
TiII    3384.7328042    0.026492    2.00E+008    47    396    
TiII    3384.7312692    0.029714    2.00E+008    46    396    
CrII    2056.2568010    0.103000    2.00E+008    52    -1110    
CrII    2062.2359290    0.075900    2.00E+008    52    -1280    
CrII    2066.1638990    0.051200    2.00E+008    52    -1360    
MnII    2576.8563955    0.051623    2.00E+008    55    1420    
MnII    2576.8627082    0.051623    2.00E+008    55    1420    
MnII    2576.8700627    0.068590    2.00E+008    55    1420    
MnII    2576.8795818    0.085918    2.00E+008    55    1420    
MnII    2576.8911123    0.103246    2.00E+008    55    1420    
MnII    2594.4778464    0.039760    2.00E+008    55    1148    
MnII    2594.4841392    0.040040    2.00E+008    55    1148    
MnII    2594.4914294    0.053480    2.00E+008    55    1148    
MnII    2594.5008260    0.066640    2.00E+008    55    1148    
MnII    2594.5123064    0.080080    2.00E+008    55    1148    
MnII    2606.4351009    0.026136    2.00E+008    55    986    
MnII    2606.4426999    0.028908    2.00E+008    55    986    
MnII    2606.4520498    0.038610    2.00E+008    55    986    
MnII    2606.4640078    0.047718    2.00E+008    55    986    
MnII    2606.4783550    0.056628    2.00E+008    55    986    
FeII    1608.4495536    0.000173    2.00E+008    58    -1300    
FeII    1608.4500892    0.001212    2.00E+008    57    -1300    
FeII    1608.4506440    0.052969    2.00E+008    56    -1300    
FeII    1608.4518152    0.003347    2.00E+008    54    -1300    
FeII    1611.2009805    0.000004    2.00E+008    58    1100    
FeII    1611.2006332    0.000029    2.00E+008    57    1100    
FeII    1611.2002735    0.001267    2.00E+008    56    1100    
FeII    1611.1995141    0.000080    2.00E+008    54    1100    
FeII    2260.7793600    0.002440    2.00E+008    55.85    1435    
FeII    2344.2142020    0.000342    2.00E+008    58    1210    
FeII    2344.2135533    0.002394    2.00E+008    57    1210    
FeII    2344.2128814    0.104652    2.00E+008    56    1210    
FeII    2344.2114630    0.006612    2.00E+008    54    1210    
FeII    2374.4619178    0.000094    2.00E+008    58    1590    
FeII    2374.4610918    0.000657    2.00E+008    57    1590    
FeII    2374.4602364    0.028733    2.00E+008    56    1590    
FeII    2374.4584303    0.001815    2.00E+008    54    1590    
FeII    2382.7655304    0.000960    2.00E+008    58    1460    
FeII    2382.7648756    0.006720    2.00E+008    57    1460    
FeII    2382.7641975    0.293760    2.00E+008    56    1460    
FeII    2382.7627658    0.018560    2.00E+008    54    1460    
FeII    2586.6511386    0.000207    2.00E+008    58    1490    
FeII    2586.6503204    0.001451    2.00E+008    57    1490    
FeII    2586.6494730    0.063434    2.00E+008    56    1490    
FeII    2586.6476840    0.004008    2.00E+008    54    1490    
FeII    2600.1739730    0.000717    2.00E+008    58    1330    
FeII    2600.1731517    0.005019    2.00E+008    57    1330    
FeII    2600.1723011    0.219402    2.00E+008    56    1330    
FeII    2600.1705053    0.013862    2.00E+008    54    1330    
NiII    1709.6040900    0.032400    1.57E+008    58.69    -20    
NiII    1741.5529500    0.042700    2.28E+008    58.69    -1400    
NiII    1751.9155500    0.027700    1.04E+008    58.69    -700    
ZnII    2026.1350240    0.003006    3.36E+008    70    2479    
ZnII    2026.1358020    0.094188    3.36E+008    68    2479    
ZnII    2026.1307000    0.008517    3.36E+008    67    2479    
ZnII    2026.1401000    0.012024    3.36E+008    67    2479    
ZnII    2026.1367190    0.139779    3.36E+008    66    2479    
ZnII    2026.1376450    0.243486    3.36E+008    64    2479    
ZnII    2062.6582020    0.001476    3.18E+008    70    1584    
ZnII    2062.6590350    0.046248    3.18E+008    68    1584    
ZnII    2062.6535800    0.004182    3.18E+008    67    1584    
ZnII    2062.6635500    0.005904    3.18E+008    67    1584    
ZnII    2062.6600170    0.068634    3.18E+008    66    1584    
ZnII    2062.6610100    0.119556    3.18E+008    64    1584    
end   0000.0000000 0.000000  0.00000   0.000 Terminator


==> vpfit_files/vp_setup.dat <==
%auto-ignore
lastchtied z
! ---- parameter limits ----
bvalmax 2500.0 50000.0          Maximum b value (can have two - metals, HI)
bvalmin 0.300 0.300          Minimum b-value (up to two) (should be << that expected)
! cvalmin 8.0          minimum column density (log)
! cvalmax 30.0         maximum column density (log)
bltdrop 0.05           drop system if b value less than this AND .. 
clogltdrop 13.3        if log column density less than this. 
bgtdrop 50001.          Drop any system with b .gt. this (> bvalmax, so none).
! colglo 0             column density below which guesses are ignored
fcollallzn 4.162e22    Fik*col for inclusion everywhere.
sigscalemult 1.0       global sigma multiplier
date                   datestamp the '26' summary output
dots 1              Suppress the dots on screen print.
gcursor                use cursor input for guesses
! ----  add/remove line parameters ----
adsplit 2.5
maxadrem 75
absigp 10.0            line search lower level for splitting
adcontf 2.2 10 5.0 12.5
! setspecchar S        internally fixed parameter flag
! guessline CIV 1548   Line guesses are given feature (default is Ly-a)
! zerolevels -0.3 0.3  limits to zero level adjustment (default - none)
! ----  output control
! wr13s f13.w            end summary root filename (fort.13 format)
! wr26s f26.w            fort.26 summary root filename
! nopchan 0            output (0=not much, 1=iterations to 6, 2=6+fort.18)
! vform                  use variable format O/P depending on error estimate
! wrcitn              write current iteration to junk.dat, remove on clean exit
! ----  internal substepping ----
! nsubmin 11          minimum number of subpixels per pixel
nsubmax 21          maximum number of subpixels per data pixel
nfwhmp 10              require at least 7 pixels per instrument fwhm
! ----  development tools ----
pcvals               prompt for controls (il, stepsize etc)
! verbose
! DEBUG 0
! chisqthres 0.0000001 1.0 0.0000001      relative chi^2 decrement for stopping
NOVARS 4
! daoaun 1e-6
! chisqthres 1.E-4 5 1E-2
fdbstep 0.1
fdzstep 1E-6
fdclog 0.005
fd4vst 1

